Human Action Recognition and Prediction: A Survey

Derived from rapid advances in computer vision and machine learning, video analysis tasks have been moving from inferring the present state to predicting the future state. Vision-based action recognition and prediction from videos are such tasks, where action recognition is to infer human actions (present state) based upon complete action executions, and action prediction to predict human actions (future state) based upon incomplete action executions. These two tasks have become particularly prevalent topics recently because of their explosively emerging real-world applications, such as visual surveillance, autonomous driving vehicle, entertainment, and video retrieval, etc. Many attempts have been devoted in the last a few decades in order to build a robust and effective framework for action recognition and prediction. In this paper, we survey the complete state-of-the-art techniques in action recognition and prediction. Existing models, popular algorithms, technical difficulties, popular action databases, evaluation protocols, and promising future directions are also provided with systematic discussions.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   "n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

	         

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.



==> review.txt <==
%Reviewer #1: This submission provides an extensive survey of existing action recognition and prediction methods. The authors listed most of papers published in the last decades about these topics. 
The authors are suggested to make major revisions based on the reviewers' feedbacks.

---------------


Overall the listing of methods are extensive. But I have several concerns about this survey paper:

- For action recognition, anything beyond action classification is not mentioned. There is a large community of temporal or spatial temporal human action localization research. This should be noted and analyzed. 
- Mostly supervised trimmed video classification methods are surveyed in this work. There is a body of works on semi or weakly supervised action recognition works missed. Also, unsupervised action representation learning is emerging in recent years, which should also be mentioned.
- Very few analysis on trends or prominent challenges of action recognition/prediction is provided. 
- Skeleton or other sensory data based action recognition is only briefly reviewed. However there are a lot of efforts in these directions. One of the large multi-modal datasets, NTU-RGB+D is ignored. 

Based on the above concerns, I would highly recommend major revision of the submission.


Reviewer #2: Summary: The paper presents a review of action recognition when given the entire video and action prediction when seeing partial video. The review is well written, and has good coverage of related work in this area.

Strengths:
1. The overall presentation and writing is very good. Tables that present a summary of datasets and comparison between hand-crafted and deep methods are quite useful.
2. Equal focus is provided on hand-crafted methods (before deep learning) and neural networks that are trained using deep networks.
3. The introduction covers several applications for video understanding, they are a good intro to the field of work.

Weaknesses:
1. The review might benefit from an increased coverage of work on action recognition building on top of TSN (e.g., [A]). A short overview on a very important sub-task of action prediction would also be very important -- e.g., action detection datasets and methods that first create temporal proposals followed by recognition.

2. The datasets are presented quite nicely as a table at the end, however, I feel like much of our field sees large developments often due to critical datasets: UCF, HMDB, and now Kinetics, are quite influential ones that have changed the scene. It would be nice to focus on them a bit more, talk about their sources (queried from Youtube, vs. Charades/Something-Something that are collected on demand), their characteristics (long tail of classes for datasets such as AVA), and possibly drawbacks that make it hard to transfer to the real world (mostly related to temporal segmentation making "what is a complete action?" difficult). Also, EPIC-Kitchens dataset is missing to my knowledge.

3. Including a bit about unsupervised (or self-supervised) learning of video representation would be nice, at least in Future directions.

Small typos:
- page 9, "was proposed in In [202]"
- page 13, "proposed a seriel of spatial"

[A] B. Zhou, et al. Temporal Relational Reasoning in Videos. ECCV 2018.

Minor: Many figures are taken from previous works, hope this is ok with respect to copyright for Springer?
